Person Entity Profiling Framework: Identifying, Integrating and Visualizing Online Freely Available Entity-Related Information

When we consider our CV, it is full of entities that we are or were associated with and that define us in some way(s). Such entities include where we studied, where we worked, who we collaborated with on a project or on a paper etc. Entities we are linked to are part of who we are and may reveal about what we are interested in. Hence, we can view any CV as a graph of interlinked entities, where nodes are entities and edges are relations between them. This study proposes a novel entity search framework that in response to a real-time query about an entity, searches, crawls, analyzes and consolidates relevant information that is freely available on the Web about the entity of interest, culminating in the generation a profile of the searched entity. Unlike typical entity search settings, in which a ranked list of entities related to the target entity over a pre-specified relation is processed, we present and visualize rich information about the entity of interest as a typed entity-relation graph without an apriori definition of the types of related entities and relations. This view is structured and compact, making it easy to understand as well as interpret. It enables the user to learn not only about the entity in question, but also about related entities, thereby obtaining a better understanding of the entity in question. We evaluated each of the frameworks components separately and then performed an overall evaluation of the framework, its visualization and the interest of users in the results. The results show that the proposed framework performs entity searches, related entity identification and relation identification very well and that it satisfies users needs.

==> figures/feedback_dist.dat <==
%cat	Count	ratio-count	ratio-feedbacks	std	num-feedbacks	std
1-5	18	0.19	1.00	0.05	2.7	1.2
6-10	12	0.13	0.97	0.12	6.8	1.3
11-15	12	0.13	0.90	0.05	12.2	1.1
16-20	14	0.15	0.80	0.21	14.1	3.5
21-30	9	0.10	0.63	0.29	15.2	6.6
31-40	9	0.10	0.45	0.23	15.7	7.7
41-50	4	0.04	0.39	0.07	16.8	2.6
51-70	8	0.09	0.31	0.21	24.2	12.1
71-100	5	0.05	0.22	0.05	19.2	4.3




==> figures/num_feedbacks_at_rank.dat <==
%RANK	total_FEEDBACKS	num_feedbacks
1	101	101
2	192	91
3	281	89
4	358	77
5	433	75
6	505	72
7	574	69
8	640	66
9	707	67
10	772	65
11	836	64
12	894	58
13	944	50
14	985	41
15	1020	35
16	1051	31
17	1076	25
18	1097	21
19	1114	17
20	1128	14
21	1142	14
22	1152	10
23	1162	10
24	1172	10
25	1179	7
26	1186	7
27	1192	6
28	1198	6
29	1204	6



==> figures/perf_at_rank.dat <==
%RANK	KNOWS	dont_know_and_interested	dont_know_not_interested
1	0.812	0.119	0.069
2	0.714	0.188	0.099
3	0.665	0.221	0.114
4	0.637	0.232	0.131
5	0.600	0.254	0.145
6	0.582	0.250	0.168
7	0.564	0.256	0.179
8	0.553	0.266	0.181
9	0.532	0.269	0.199
10	0.522	0.266	0.212
11	0.508	0.266	0.226
12	0.497	0.273	0.230
13	0.486	0.281	0.233
14	0.479	0.284	0.237
15	0.473	0.288	0.239
16	0.470	0.289	0.241
17	0.467	0.292	0.241
18	0.468	0.290	0.242
19	0.468	0.288	0.244
20	0.467	0.288	0.245
21	0.466	0.289	0.245
22	0.468	0.287	0.245
23	0.469	0.287	0.244
24	0.469	0.288	0.243
25	0.471	0.288	0.242
26	0.471	0.288	0.241
27	0.472	0.288	0.240
28	0.472	0.288	0.240
29	0.473	0.287	0.239

